Learning the price response of active distribution networks for TSO-DSO coordination

The increase in distributed energy resources and flexible electricity consumers has turned TSO-DSO coordination strategies into a challenging problem. Existing decomposition/decentralized methods apply divide-and-conquer strategies to trim down the computational burden of this complex problem, but rely on access to proprietary information or fail-safe real-time communication infrastructures. To overcome these drawbacks, we propose in this paper a TSO-DSO coordination strategy that only needs a series of observations of the nodal price and the power intake at the substations connecting the transmission and distribution networks. Using this information, we learn the price response of active distribution networks (DN) using a decreasing step-wise function that can also adapt to some contextual information. The learning task can be carried out in a computationally efficient manner and the curve it produces can be interpreted as a market bid, thus averting the need to revise the current operational procedures for the transmission network. Inaccuracies derived from the learning task may lead to suboptimal decisions. However, results from a realistic case study show that the proposed methodology yields operating decisions very close to those obtained by a fully centralized coordination of transmission and distribution.

==> ResultsMF.csv <==
data,eta,mode,demaprox,demresp,demabserr,demrelerr,dem95,dem05,sw,swn,swabserr,swrelerr,sw95,sw05,utilrelerr,costrelerr,vol,time,gup,gup05,gup95,foreflex,realflex
sys3_MF.xlsx,1.33,normal,9718.81192,9718.81184,0.00076,1e-05,3e-05,0.0,28287.81718,28287.81718,0.0,0.0,0.0,0.0,0.0,0.0,97.53,1.8775,0.0,0.0,0.0,4.62438,4.62438
sys3_MF.xlsx,1.33,dso2tso,10466.1332,9549.58282,916.55038,9.33473,19.61711,3.17508,28140.89012,28287.81718,146.92706,0.66714,4.10675,0.00018,12.67109,12.00395,91.07,0.3127,0.0,0.0,0.0,12.4403,3.00854
sys3_MF.xlsx,1.33,average,9744.6514,9712.65463,64.40998,0.6415,1.69572,0.04543,28286.94749,28287.81718,0.86973,0.00411,0.02561,0.0,0.5466,0.54249,97.27,0.0265,0.0,0.0,0.0,4.86904,4.56526
sys3_MF.xlsx,1.33,inverse,9749.7184,9717.58803,53.13488,0.56528,1.69644,0.00382,28287.461,28287.81718,0.35623,0.00115,0.00584,0.0,0.10303,0.10188,97.51,0.0679,0.0,0.0,0.0,4.9966,4.60966
sys3_MF.xlsx,1.24625,normal,10025.82475,10025.82386,0.00269,3e-05,5e-05,0.0,30250.41774,30250.41774,0.0,0.0,0.0,0.0,0.0,0.0,68.76,1.6633,0.0,0.0,0.0,3.84417,3.84416
sys3_MF.xlsx,1.24625,dso2tso,10466.1332,9893.26741,572.86579,5.56207,13.51922,1.25205,30152.47891,30250.41774,97.93884,0.39629,3.05015,0.0,8.66735,8.27106,63.12,0.3048,0.0,0.0,0.0,8.19366,3.42409
sys3_MF.xlsx,1.24625,average,10031.2193,10014.61318,81.35299,0.79604,1.93349,0.04402,30245.05709,30250.41774,5.36071,0.0314,0.07047,0.0,1.10464,1.07324,68.24,0.0282,0.0,0.0,0.0,3.84275,3.79536
sys3_MF.xlsx,1.24625,inverse,10038.3684,10025.32974,37.80943,0.38803,1.49972,0.00213,30250.18624,30250.41774,0.23154,0.0007,0.00386,0.0,0.00706,0.00636,68.79,0.0543,0.0,0.0,0.0,4.01479,3.83545
sys3_MF.xlsx,1.1625,normal,10230.39896,10230.3989,0.00114,1e-05,6e-05,0.0,31351.83035,31351.83035,0.0,0.0,0.0,0.0,0.0,0.0,43.59,1.633,0.0,0.0,0.0,3.88548,3.88547
sys3_MF.xlsx,1.1625,dso2tso,10466.1332,10142.71546,323.41774,3.01533,8.69912,0.36313,31296.64541,31351.83035,55.18494,0.19398,1.2002,0.0,5.28609,5.09211,40.54,0.2956,0.0,0.0,0.0,5.68718,4.08066
sys3_MF.xlsx,1.1625,average,10233.8745,10213.95471,113.7481,1.09336,3.07427,0.10337,31338.70849,31351.83035,13.12187,0.06543,0.64091,0.0,1.53117,1.46574,42.94,0.0251,0.0,0.0,0.0,3.52999,4.04618
sys3_MF.xlsx,1.1625,inverse,10241.766,10230.75356,37.36284,0.37398,1.42616,0.00133,31350.95842,31351.83035,0.87196,0.00246,0.01099,0.0,-0.06296,-0.06543,43.54,0.0527,0.0,0.0,0.0,4.16664,3.83281
sys3_MF.xlsx,1.07875,normal,10356.65903,10356.65931,0.00176,2e-05,7e-05,0.0,31902.72077,31902.72077,0.0,0.0,0.0,0.0,0.0,0.0,25.85,2.0593,0.0,0.0,0.0,4.3432,4.3432
sys3_MF.xlsx,1.07875,dso2tso,10466.1332,10303.02219,163.11101,1.46984,5.08754,0.07969,31877.46335,31902.72077,25.25743,0.07587,0.40032,0.0,3.04154,2.96567,24.43,0.3417,0.0,0.0,0.0,4.75851,4.53961
sys3_MF.xlsx,1.07875,average,10363.1836,10320.82826,167.19039,1.56395,5.23864,0.08418,31866.60227,31902.72077,36.11852,0.16404,1.34328,0.0,3.15872,2.99468,24.79,0.0294,0.0,0.0,0.0,3.67733,4.6817
sys3_MF.xlsx,1.07875,inverse,10372.8345,10355.44277,43.44864,0.43039,1.32317,0.00635,31901.65488,31902.72077,1.0659,0.0028,0.01607,0.0,0.04314,0.04033,25.92,0.0683,0.0,0.0,0.0,4.68401,4.26444
sys3_MF.xlsx,0.995,normal,10422.65211,10422.65189,0.00139,1e-05,7e-05,0.0,32144.61796,32144.61796,0.0,0.0,0.0,0.0,0.0,0.0,13.66,1.5656,0.0,0.0,0.0,4.64662,4.64663
sys3_MF.xlsx,0.995,dso2tso,10466.1332,10395.41055,70.72481,0.61927,2.54671,0.00248,32134.89537,32144.61796,9.72262,0.02509,0.19644,0.0,1.40868,1.38359,13.09,0.2682,0.0,0.0,0.0,4.73129,4.78145
sys3_MF.xlsx,0.995,average,10424.4701,10371.12676,215.2697,1.99236,6.53622,0.19138,32075.46526,32144.61796,69.15273,0.30592,2.15479,0.0,4.47427,4.16835,12.59,0.0247,0.0,0.0,0.0,3.6305,5.19708
sys3_MF.xlsx,0.995,inverse,10431.2483,10423.19351,36.58947,0.35538,1.23659,0.00221,32143.53655,32144.61796,1.08151,0.00244,0.01188,0.0,-0.03926,-0.04171,13.78,0.0531,0.0,0.0,0.0,4.90206,4.58053
sys3_MF.xlsx,0.91125,normal,10451.95635,10451.95662,0.00113,1e-05,4e-05,0.0,32233.91415,32233.91415,0.0,0.0,0.0,0.0,0.0,0.0,5.69,1.5553,0.0,0.0,0.0,4.82207,4.82207
sys3_MF.xlsx,0.91125,dso2tso,10466.1332,10441.2075,24.95642,0.21366,1.07256,0.00054,32231.28873,32233.91415,2.62544,0.00565,0.04302,0.0,0.50885,0.5032,5.48,0.2795,0.0,0.0,0.0,4.83211,4.88171
sys3_MF.xlsx,0.91125,average,10479.9964,10382.78079,246.27107,2.24523,7.74866,0.08602,32133.57971,32233.91415,100.33447,0.42613,2.01752,0.0,5.77259,5.34646,4.77,0.0292,0.0,0.0,0.0,3.8097,5.49116
sys3_MF.xlsx,0.91125,inverse,10484.7953,10453.14412,65.98445,0.63479,1.79853,0.00809,32230.31381,32233.91415,3.60039,0.00849,0.04125,0.0,0.04611,0.03763,5.88,0.0608,0.0,0.0,0.0,5.26124,4.69327
sys3_MF.xlsx,0.8275,normal,10462.14499,10462.14519,0.00148,1e-05,4e-05,0.0,32260.0056,32260.0056,0.0,0.0,0.0,0.0,0.0,0.0,1.84,1.6632,0.0,0.0,0.0,4.91216,4.91216
sys3_MF.xlsx,0.8275,dso2tso,10466.1332,10458.86094,7.35308,0.06215,0.39979,0.00025,32259.58843,32260.0056,0.41722,0.00081,0.00388,0.0,0.13901,0.1382,1.77,0.3253,0.0,0.0,0.0,4.90972,4.93104
sys3_MF.xlsx,0.8275,average,10463.0245,10396.01335,253.2313,2.32414,8.13395,0.12246,32157.68404,32260.0056,102.32162,0.41648,2.04656,0.0,5.48978,5.0733,1.35,0.0283,0.0,0.0,0.0,3.62384,5.65169
sys3_MF.xlsx,0.8275,inverse,10469.6189,10469.96633,43.24814,0.40743,1.68518,0.00327,32256.3928,32260.0056,3.61298,0.00803,0.04897,0.0,-0.36125,-0.36928,1.97,0.0565,0.0,0.0,0.0,5.13538,4.82274
sys3_MF.xlsx,0.74375,normal,10465.24347,10465.24351,0.00107,1e-05,4e-05,0.0,32266.60442,32266.60442,0.0,0.0,0.0,0.0,0.0,0.0,0.42,1.8055,0.0,0.0,0.0,4.94457,4.94457
sys3_MF.xlsx,0.74375,dso2tso,10466.1332,10464.43036,1.80968,0.01533,0.08517,6e-05,32266.55523,32266.60442,0.04923,9e-05,0.00013,0.0,0.02952,0.02943,0.42,0.3194,0.0,0.0,0.0,4.94186,4.95
sys3_MF.xlsx,0.74375,average,10466.5837,10401.15248,252.53546,2.31403,8.6625,0.11551,32166.86314,32266.60442,99.74129,0.40716,2.01245,0.0,5.40267,4.99551,0.31,0.0268,0.0,0.0,0.0,3.68759,5.67413
sys3_MF.xlsx,0.74375,inverse,10475.114,10474.76162,49.80774,0.46681,1.81314,0.01074,32262.03,32266.60442,4.57453,0.00996,0.07259,0.0,-0.42216,-0.43212,0.48,0.0641,0.0,0.0,0.0,5.21525,4.84363
sys3_MF.xlsx,0.66,normal,10465.96395,10465.96388,0.00118,1e-05,4e-05,0.0,32267.88697,32267.88697,0.0,0.0,0.0,0.0,0.0,0.0,0.09,1.3498,0.0,0.0,0.0,4.95563,4.95563
sys3_MF.xlsx,0.66,dso2tso,10466.1332,10465.83627,0.41105,0.0036,0.00839,6e-05,32267.8848,32267.88697,0.00222,0.0,0.0,0.0,0.00456,0.00456,0.09,0.2783,0.0,0.0,0.0,4.95456,4.95664
sys3_MF.xlsx,0.66,average,10467.5774,10402.41549,252.36141,2.3113,8.76533,0.08781,32167.67765,32267.88697,100.20933,0.40929,2.01332,0.0,5.38926,4.97997,0.08,0.0262,0.0,0.0,0.0,3.70364,5.68902
sys3_MF.xlsx,0.66,inverse,10474.849,10476.20371,50.92582,0.477,1.81623,0.00315,32262.85283,32267.88697,5.03417,0.01089,0.07394,0.0,-0.45123,-0.46212,0.11,0.0529,0.0,0.0,0.0,5.22203,4.85291

